FEM-BEM coupling in Fractional Diffusion

We derive and analyze a fully computable discrete scheme for fractional partial differential equations posed on the full space $\mathbb{R}^d$ . Based on a reformulation using the well-known Caffarelli-Silvestre extension, we study a modified variational formulation to obtain well-posedness of the discrete problem. Our scheme is obtained by combining a diagonalization procedure with a reformulation using boundary integral equations and a coupling of finite elements and boundary elements. For our discrete method we present a-priori estimates as well as numerical examples.

==> figures/errors0.3.csv <==
# refines, L2, pw, energy; s=0.3
1.000000000000000000e+00, 1.303270388487655640e-01, 7.553396405021112203e-02, 3.947806337257971365e-01
2.000000000000000000e+00, 4.083105801245288935e-02, 2.374000665589037773e-02, 2.199750566494117487e-01
3.000000000000000000e+00, 6.284141636033564390e-03, 3.134651892399475948e-03, 7.890025594020974586e-02
4.000000000000000000e+00, 1.226154611183600173e-03, 1.236225213024744196e-03, 3.269600387925718221e-02
5.000000000000000000e+00, 0.000000000000000000e+00, 2.172129191212457400e-04, 1.354911536006383858e-02


==> figures/errors01.csv <==
refines, L2, pw, energy, s=0.1
1.000000000000000000e+00, 5.943923903914737350e-01, 3.622362814978665191e-01, 8.681073181040821485e-01
2.000000000000000000e+00, 2.021013270575045262e-01, 1.283389334299217532e-01, 5.206473517021310560e-01
3.000000000000000000e+00, 4.783454313184642287e-02, 3.583980783519147284e-02, 2.867471856374776973e-01
4.000000000000000000e+00, 0.000000000000000000e+00, 7.086806932091849198e-03, 1.579263741613257666e-01


==> figures/errors03.csv <==
refines, L2, pw, energy, s=0.3
1.000000000000000000e+00, 1.303035102257397160e-01, 6.734645583363935151e-02, 3.947665464273555913e-01
2.000000000000000000e+00, 1.438098612295093774e-02, 1.806204443365609646e-02, 6.106474721856408605e-02
3.000000000000000000e+00, 3.942256025563272738e-03, 3.908654627235053081e-03, 1.653073945092912306e-02
4.000000000000000000e+00, 0.000000000000000000e+00, 8.655957236044786729e-04, 4.475009874626245839e-03


==> figures/errors05.csv <==
refines, L2, pw, energy, s=0.5
1.000000000000000000e+00, 3.430354074808335957e-02, 2.077554092234651373e-02, 1.921337589263810430e-01
2.000000000000000000e+00, 7.100359916293379377e-03, 5.487519963213921548e-03, 1.825089926866820325e-02
3.000000000000000000e+00, 1.750072605264670501e-03, 2.656278144692963972e-03, 1.122646162171046617e-02
4.000000000000000000e+00, 0.000000000000000000e+00, 1.989369224671133640e-04, 6.905601674109288282e-03


==> figures/errors07.csv <==
refines, L2, pw, energy, s=0.7
1.000000000000000000e+00, 7.494086986997557098e-02, 3.312350746250569689e-02, 2.673674166656708207e-01
2.000000000000000000e+00, 1.493909566485641591e-02, 6.835979705007433349e-03, 1.179937337497937583e-01
3.000000000000000000e+00, 7.034218408096148956e-03, 2.883083371486461211e-03, 7.856909025755381970e-02
4.000000000000000000e+00, 7.006774319635977310e-04, 4.184825428009408821e-04, 2.714570402594832996e-02
5.000000000000000000e+00, 0.000000000000000000e+00, 1.173556342001780273e-04, 9.378869535700599946e-03


==> figures/errors_nonconst_01.csv <==
refines, L2, pw, energy, s=0.1
1.000000000000000000e+00, 1.864596069958635860e-01, 0.000000000000000000e+00, 2.546793144538763154e-01
2.000000000000000000e+00, 7.512588870223539661e-02, 0.000000000000000000e+00, 1.618175487507654831e-01
3.000000000000000000e+00, 2.314835329389182059e-02, 0.000000000000000000e+00, 9.180667228472186303e-02
4.000000000000000000e+00, 4.686490159201153749e-03, 0.000000000000000000e+00, 4.590566138368951804e-02
5.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 2.295399337140174856e-02


==> figures/errors_nonconst_03.csv <==
refines, L2, pw, energy, s=0.3
1.000000000000000000e+00, 6.275584524579128076e-02, 0.000000000000000000e+00, 1.437170170228576904e-01
2.000000000000000000e+00, 1.403345925294607020e-02, 0.000000000000000000e+00, 5.457023143880675164e-02
3.000000000000000000e+00, 2.995482984678075888e-03, 0.000000000000000000e+00, 2.261643440024264928e-02
4.000000000000000000e+00, 7.809531051165898323e-04, 0.000000000000000000e+00, 1.122214328078158935e-02
5.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 5.568362261959648729e-03


==> figures/errors_nonconst_05.csv <==
refines, L2, pw, energy, s=0.5
1.000000000000000000e+00, 3.574214132146216055e-02, 0.000000000000000000e+00, 1.031189599323580897e-01
2.000000000000000000e+00, 1.126737319600394985e-02, 0.000000000000000000e+00, 4.871373725286710227e-02
3.000000000000000000e+00, 2.364711965758877193e-03, 0.000000000000000000e+00, 2.256859920450888374e-02
4.000000000000000000e+00, 5.289443547450069661e-04, 0.000000000000000000e+00, 1.226638095140255777e-02
5.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 6.666966801150579769e-03


==> figures/errors_nonconst_07.csv <==
refines, L2, pw, energy, s=0.7
1.000000000000000000e+00, 3.058290065485671366e-02, 0.000000000000000000e+00, 9.357616666871701461e-02
2.000000000000000000e+00, 9.676148648129538621e-03, 0.000000000000000000e+00, 4.487228562019546230e-02
3.000000000000000000e+00, 2.138892496586081594e-03, 0.000000000000000000e+00, 2.296098638806021858e-02
4.000000000000000000e+00, 8.702150295764882063e-04, 0.000000000000000000e+00, 1.328558289946112775e-02
5.000000000000000000e+00, 0.000000000000000000e+00, 0.000000000000000000e+00, 7.687244354198883960e-03

